Data is Moody: Discovering Data Modification Rules from Process Event Logs

Although event logs are a powerful source to gain insight about the behavior of the underlying business process, existing work primarily focuses on finding patterns in the activity sequences of an event log, while ignoring event attribute data. Event attribute data has mostly been used to predict event occurrences and process outcome, but the state of the art neglects to mine succinct and interpretable rules how event attribute data changes during process execution. Subgroup discovery and rule-based classification approaches lack the ability to capture the sequential dependencies present in event logs, and thus lead to unsatisfactory results with limited insight into the process behavior. Given an event log, we are interested in finding accurate yet succinct and interpretable if-then rules how the process modifies data. We formalize the problem in terms of the Minimum Description Length (MDL) principle, by which we choose the model with the best lossless description of the data. Additionally, we propose the greedy Moody algorithm to efficiently search for rules. By extensive experiments on both synthetic and real-world data, we show Moody indeed finds compact and interpretable rules, needs little data for accurate discovery, and is robust to noise.

==> bib/references.txt <==
abbrev.bib
abbreviations.bib
 These files define venue-macros, such that we can write
  booktitle = KDD17
 and by including either abbrev.bib OR abbreviations.bib these get expanded to either
  booktitle = {KDD} (abbrev.bib)
 or 
  booktitle = {ACM SIGKDD Conference on Knowledge Discovery and Data Mining (KDD'17)} (abbreviations.bib)
 Always use these files, add venues when needed, but make sure to always update *both* files.

bib-jilles.bib
 This is Jilles' standard reference library. Feel free to correct any errors, but do *not* add or remove entries without asking.

bib-paper.bib
 This is the paper-specific reference file. Feel free to add entries. The naming convention is author:<year>:<keyword>, e.g. vreeken:11:krimp. Make sure you use correct abbrev/abbreviation macros for venues.

==> expres/complexity-noise-vs-ssdpp.csv <==
logLength,noiseProportion,method,relative lowIqr,midIqr,relative highIqr
2000.0,0.0,my,4.0,10.0,6.0
2000.0,0.0,ssdpp,15.0,56.0,20.0
2000.0,0.1,my,4.0,10.0,2.0
2000.0,0.1,ssdpp,14.0,88.0,15.0
2000.0,0.2,my,5.0,7.0,3.0
2000.0,0.2,ssdpp,13.0,58.0,13.25
2000.0,0.3,my,2.5,2.5,6.5
2000.0,0.3,ssdpp,9.0,35.0,9.0
,,empty,0.0,0.0,0.0
,,true,0.0,10.0,0.0


==> expres/complexity-turs-mixed.csv <==
logLength,noiseProportion,method,relative lowIqr,midIqr,relative highIqr
2000.0,0.0,my,0.0,6.0,4.0
2000.0,0.0,turs,20.25,49.0,43.0
2000.0,0.1,my,2.0,6.0,2.0
2000.0,0.1,turs,18.25,43.0,28.25
2000.0,0.2,my,0.0,2.0,2.0
2000.0,0.2,turs,10.5,35.5,15.5
2000.0,0.3,my,0.0,0.0,0.0
2000.0,0.3,turs,7.75,24.5,10.75
,,empty,0.0,0.0,0.0
,,true,0.0,10.0,0.0


==> expres/example_fig1a_ism.dat <==
1	0.08
2	0.16
3	0.24
4	0.24
5	0.24
6	0.28
7	0.32
8	0.36


==> expres/example_fig1a_squish.dat <==
1	0.08
2	0.16
3	0.24
4	0.32
5	0.32
6	0.36
7	0.4
8	0.48
9	0.52
10	0.56
11	0.56
12	0.6
13	0.576923077
14	0.571428571
15	0.6
16	0.59375
17	0.558823529
18	0.583333333
19	0.578947368
20	0.575
21	0.571428571
22	0.568181818
23	0.543478261
24	0.520833333
25	0.5
26	0.462962963
27	0.431034483
28	0.403225806
29	0.378787879


==> expres/example_fig1b_choicisodes.dat <==
0	685593
3.892	683731
3.8923	682941
3.89253	682757
3.89282	682676
3.89312	682513
3.89341	682400
3.89371	682285
3.89401	682186
3.89442	682097
3.89477	682016
3.89513	681941
3.89556	681869
3.89599	681800
3.89644	681736
3.89692	681672
3.89743	681609
3.89797	681552
3.89857	681498
3.89919	681446
3.90001	681394
3.90068	681350
3.9014	681302
3.90217	681268
3.90296	681232
3.90379	681193
3.90464	681154
3.90548	681120
3.90637	681089
3.90744	681053
3.90842	681022
3.9094	680988
3.91044	680960
3.91156	680917
3.91278	680882
3.91393	680852
3.91515	680832
3.9165	680793
3.91874	680753
3.92006	680724
3.92141	680687
3.92285	680643
3.9244	680606
3.92588	680578
3.92741	680551
3.92896	680525
3.93056	680500
3.93228	680478
3.93409	680448
3.93583	680427
3.93763	680403
3.94073	680379
3.9427	680358
3.94477	680337
3.94688	680300
3.95032	680277
3.95243	680259
3.95471	680239
3.95702	680225
3.9593	680203
3.96169	680182
3.96413	680164
3.96671	680143
3.96921	680126
3.97177	680116
3.97437	680106
3.9773	680091
3.98008	680074
3.98618	680062
3.98917	680055
3.99244	680043
3.99557	680028
3.99883	680012
4.00384	680006
4.00929	679991
4.01456	679981
4.01989	679956
4.02564	679949
4.03323	679942
4.04107	679929
4.04913	679920
4.05722	679907
4.06545	679880
4.07378	679873
4.08212	679866
4.0907	679860
4.09943	679851
4.10835	679840
4.11744	679832
4.12671	679808
4.136	679790
4.14538	679783
4.15489	679781
4.16457	679773
4.17439	679766
4.18431	679756
4.19714	679746
4.21281	679743
4.22606	679726
4.2422	679724
4.26148	679722
4.28186	679712
4.30243	679703
4.32303	679695
4.3451	679686
4.3728	679684
4.40101	679677
4.42971	679675
4.45783	679672
4.48633	679665
4.51603	679665
4.54861	679664
4.58258	679659
4.62802	679649
4.67249	679643
4.71296	679637
4.75484	679634
4.80603	679615
4.84957	679610
4.89408	679606
4.94144	679605
4.98563	679602
5.03069	679600
5.07676	679596
5.13192	679593
5.1769	679589
5.22103	679587
5.27457	679583
5.33015	679569
5.3785	679558
5.43408	679558
5.494	679554
5.54537	679553
5.599	679553
5.65227	679553
5.70553	679552
5.7588	679551
5.81305	679535
5.86846	679522
5.92819	679519
5.9842	679507
6.05407	679506
6.16789	679492
6.22976	679481
6.32693	679480
6.40636	679470
6.49044	679463
6.57617	679455
6.64683	679440
6.73681	679440
6.88501	679439
6.96028	679439
7.05536	679429
7.13612	679420
7.23544	679410
7.34907	679400
7.47895	679397
7.60359	679390
7.69251	679380
7.84994	679374
7.9728	679368
8.07362	679361
8.26053	679354
8.37263	679348
8.58542	679345
8.79295	679342
8.93383	679338
9.09887	679336
9.25203	679330
9.4564	679325
9.64915	679317
9.83208	679314
10.0602	679312
10.2526	679309
10.4616	679308
10.6494	679306
10.863	679300
11.1165	679299
11.3988	679296
11.6145	679293
11.8935	679292
12.1742	679288
12.5806	679283
12.8543	679279
13.1043	679278
13.4345	679278
13.7218	679277
14.205	679275
14.5183	679275
15.0797	679273
16.7299	679272
17.1692	679272
17.7058	679271
18.6427	679269
21.0232	679269
50.5715	679254
51.2014	679240
56.0419	679186
56.3524	679103
56.6646	679049
56.983	679005
57.3198	678982
57.641	678947
57.9542	678912
58.2692	678878
58.6021	678872
58.9171	678868
59.2446	678853
59.5633	678831
59.8918	678815
60.2062	678795
60.543	678769
60.8595	678752
61.267	678747
61.7065	678746
62.0639	678737
62.4134	678726
62.7908	678689
63.1439	678677
63.5541	678665
64.0688	678656
64.4293	678655
64.8719	678648
65.568	678641
65.9214	678639
66.5643	678637
66.9881	678634
67.4658	678628
68.1645	678619
68.6862	678617
69.1801	678617
69.6749	678615
70.314	678615
71.2759	678612
71.9532	678610
74.118	678610
75.5976	678610
76.3036	678608
79.0555	678608
79.5815	678608
121.353	678570
121.893	678542
122.408	678530
123.187	678508
124.142	678493
125.027	678469
125.852	678463
126.581	678459
127.132	678452
128.231	678449
129.202	678447
129.963	678444
130.932	678444
131.645	678441
134.618	678438
136.098	678437
186.846	678421
187.496	678399
188.456	678385
190.951	678383
191.659	678378
192.454	678376
194.076	678370
197.159	678368
198.015	678365
200.201	678362
254.783	678347
258.378	678345
260.221	678341
264.477	678336
265.499	678335
270.117	678334
324.699	678321
332.071	678321
333.182	678317
356.669	678316
393.734	678302
400.731	678302
408.274	678293
465.708	678289
534.174	678282
601.743	678279


==> expres/example_fig1b_sqs.dat <==
0 685593.318368
23.1878  684670.901585 
23.1887  683878.173002 
23.1891  683692.380796 
23.1896  683611.426327 
23.19  683446.422382 
23.1906  683336.422296 
23.194  683227.535163 
23.1957  683126.991379 
23.1963  683027.702061 
23.1969  682945.255589 
23.1975  682873.421177 
23.2004  682803.845617 
23.201  682734.475164 
23.2046  682673.724513 
23.2369  682608.875082 
23.2376  682555.367807 
23.2395  682502.222465 
23.2446  682448.032337 
23.2492  682395.010370 
23.2499  682345.994160 
23.2539  682296.462926 
23.2546  682263.952715 
23.2587  682227.494502 
23.2601  682191.051131 
23.2664  682154.830504 
23.2706  682119.158648 
23.272  682083.659264 
23.2735  682055.384257 
23.2778  682023.475783 
23.2786  681991.030958 
23.28  681959.721064 
23.2808  681925.031057 
23.2815  681892.935495 
23.283  681866.448726 
23.2868  681836.622342 
23.2876  681807.603715 
23.2884  681779.615724 
23.2893  681753.565587 
23.3146  681727.093812 
23.3186  681702.681095 
23.3774  681676.231669 
23.3782  681654.922400 
23.4293  681627.303396 
23.4375  681599.730739 
23.4401  681573.579837 
23.441  681548.620469 
23.4419  681524.416645 
23.4428  681500.705802 
23.4437  681479.830560 
23.4464  681462.697098 
23.4502  681441.966434 
23.4532  681415.389236 
23.4543  681392.668261 
23.4553  681370.710490 
23.4564  681348.918890 
23.4585  681329.207945 
23.47  681308.582851 
23.4721  681290.489261 
23.4743  681272.561419 
23.4754  681258.795295 
23.4797  681241.823496 
23.4819  681227.073856 
23.4851  681219.225290 
23.4874  681204.964724 
23.4918  681190.436528 
23.4953  681177.510966 
23.4999  681168.218987 
23.6749  681154.721372 
23.6761  681142.242789 
23.6773  681130.473924 
23.6786  681118.646651 
23.7065  681114.282081 
23.7168  681104.038957 
23.7181  681093.781279 
23.7194  681083.429509 
23.7207  681070.711263 
23.722  681068.304633 
23.7246  681064.217412 
23.731  681057.607331 
23.7362  681044.796543 
23.7376  681035.707549 
23.7441  681013.130019 
23.9253  680998.063000 
23.9319  680991.855972 
23.9374  680984.343722 
23.9388  680974.978444 
23.9442  680966.550070 
23.9469  680958.692266 
23.9671  680952.367605 
23.9752  680946.444179 
23.977  680943.115223 
24.1313  680940.170118 
24.1331  680933.320273 
24.1349  680930.949652 
24.1367  680920.398762 
24.1419  680917.056135 
24.1454  680914.918078 
24.1472  680911.111287 
24.163  680907.233864 
24.1994  680905.308713 
24.2031  680901.867810 
24.2085  680895.792410 
24.2104  680892.932372 
24.2159  680891.006340 
24.2214  680889.532282 
24.2232  680888.846469 
24.2251  680887.457563 
24.2437  680886.881031 
24.2475  680885.318704 
24.2531  680884.585793 
24.2551  680883.874286 
24.257  680883.158986 
24.2588  680879.731869 
24.2606  680879.108577 
24.2623  680878.498063 
68.1464  680817.395992 
68.15  680778.024916 
68.1742  680709.389552 
68.1761  680671.043360 
68.1853  680620.381949 
68.1873  680582.620046 
68.1911  680559.232406 
68.1967  680533.833699 
68.1987  680511.941933 
68.2059  680491.165301 
68.2247  680478.704566 
68.2299  680465.872548 
68.2351  680436.067518 
68.2403  680430.533190 
68.2472  680421.235829 
68.2592  680413.473503 
68.2677  680406.136284 
68.2695  680398.899438 
68.273  680391.786154 
68.2748  680385.186230 
68.2784  680378.712848 
68.2803  680372.232580 
68.2893  680366.918927 
68.293  680362.018968 
68.318  680358.069521 
68.3382  680353.967427 
68.3438  680350.367206 
68.3511  680333.917645 
68.353  680327.384047 
68.3586  680324.830167 
68.3624  680322.716860 
68.3718  680321.021924 
68.3737  680319.952505 
68.3774  680318.981631 
68.3794  680318.052678 
68.3814  680317.494240 
68.3834  680316.944855 
68.3853  680316.300997 
68.3891  680314.674601 
113.882  680296.837691 
113.888  680283.396573 
113.89  680268.300011 
113.896  680262.376356 
113.912  680258.776690 
113.916  680254.773592 
113.944  680241.649033 
160.845  680235.916710 
219.98 680235.916710


==> expres/prediction-f1-condition-count.csv <==
conditionCount,noiseProportion,relative lowIqr,midIqr,relative highIqr
2,0.1,0.11076158611734505,0.5336481973084441,0.04582868580659327
2,0.2,0.03349703081588978,0.2860277978097501,0.22991364511354595
10,0.1,0.08483505149878134,0.677186249794273,0.24051505922643335
10,0.2,0.18918074104264004,0.5345500675912627,0.015721463176085915
30,0.1,0.07364530077249465,0.685985926796177,0.2735835607098097
30,0.2,0.1769234684265935,0.5417620939536605,0.019193887827942402
50,0.1,0.07149898563141932,0.6879090143958004,0.1779003924024929
50,0.2,0.19244691177752266,0.5421636845593109,0.02354510879997873
70,0.1,0.08461902402801491,0.6975621742529666,0.23496541203757038
70,0.2,0.20330782733341884,0.553024600115207,0.06711960283142282


==> expres/prediction-f1-noise-vs-ssdpp.csv <==
logLength,noiseProportion,method,relative lowIqr,midIqr,relative highIqr
2000.0,0.0,my,0.08912972390460516,0.7913560092404108,0.19504680419433273
2000.0,0.0,ssdpp,0.03121867521749891,0.2280083324634638,0.020747266848002904
2000.0,0.1,my,0.09446334329947836,0.7194065686576923,0.2235915709026517
2000.0,0.1,ssdpp,0.036297884700127764,0.2521051405100905,0.04136156598519192
2000.0,0.2,my,0.3081038564247248,0.5172413793103449,0.05644065093759365
2000.0,0.2,ssdpp,0.03966327900101263,0.2846088656739168,0.0530494925526957
2000.0,0.3,my,0.0754175151716581,0.2367720899963102,0.013461789977264799
2000.0,0.3,ssdpp,0.03534995855374817,0.3275885848111401,0.03562945095007364
,,empty,0.043909027093004205,0.20359027898464238,0.03507657846802362
,,true,0.0,1.0,0.0


==> expres/prediction-f1-turs-mixed.csv <==
logLength,noiseProportion,method,relative lowIqr,midIqr,relative highIqr
2000.0,0.0,my,0.08526571416175566,0.7901100932558525,0.18873346023826731
2000.0,0.0,turs,0.038852010601505116,0.4110209542338322,0.18562844974863124
2000.0,0.1,my,0.0879412194230198,0.7087974258809256,0.2342007136794183
2000.0,0.1,turs,0.11242785348849088,0.4018842317656244,0.1988684969127863
2000.0,0.2,my,0.308584676221047,0.5174956360301188,0.061838992885106414
2000.0,0.2,turs,0.185016570460576,0.4910803512547455,0.16207527245212905
2000.0,0.3,my,0.06163799212907106,0.22299256695372316,0.02650247016996693
2000.0,0.3,turs,0.23304336896010047,0.5247893501418283,0.12993673921583693
,,empty,0.043781967251291104,0.20374957774690816,0.03500055547930006
,,true,0.0,1.0,0.0


==> expres/prediction-rmse-condition-count.csv <==
conditionCount,noiseProportion,relative lowIqr,midIqr,relative highIqr
2,0.1,3.343428589472456,20.551455643111236,3.657011811322519
2,0.2,4.01835155816574,22.40791146037327,4.436686613627121
10,0.1,1.254634421243777,4.539751517246565,5.603575168639814
10,0.2,3.0799736275960856,6.661909731158074,5.027247816187513
30,0.1,0.9466664401239462,3.76671677490161,3.8667319350811624
30,0.2,1.5935238903970887,4.4599181846281875,4.310706324374835
50,0.1,1.206970778789177,3.1323757556291714,3.495056220797035
50,0.2,3.704242520183137,5.880696036943453,4.140875903726158
70,0.1,1.1820749512604678,3.040306362454996,4.405174752448323
70,0.2,3.7044704312701806,5.59921259345157,4.3838741310726075


==> expres/prediction-rmse-noise-vs-ssdpp.csv <==
logLength,noiseProportion,method,relative lowIqr,midIqr,relative highIqr
2000.0,0.0,my,0.9608783446447351,5.784883309367822,0.860692095857357
2000.0,0.0,ssdpp,3.6085853747748082,15.447269972342072,2.9461959767676316
2000.0,0.1,my,0.8539572878470294,2.667041676396002,2.026111856550155
2000.0,0.1,ssdpp,2.266734721514613,12.967511456784624,1.6556086507017813
2000.0,0.2,my,2.7594250468613977,4.489256645922738,2.3405728809282653
2000.0,0.2,ssdpp,1.4402676578090947,13.310800967440253,0.9178708588700175
2000.0,0.3,my,9.37197727923227,20.28607812690066,8.48262792360908
2000.0,0.3,ssdpp,1.1484883026437647,13.6982474877537,1.4838678248007202
,,empty,2.725121020376619,22.087389912697557,2.641847004001743
,,true,0.0,0.0,0.0


==> expres/scaling-f1-score.csv <==
logLength,noiseProportion,method,relative lowIqr,midIqr,relative highIqr
250.0,0.1,my,0.05090543424683164,0.30312788056404544,0.23094796138769152
250.0,0.1,ssdpp,0.09137838738272752,0.4082262268951399,0.07554191534224908
250.0,0.1,turs,0.09318606885199426,0.25094251557786895,0.15636763077795263
500.0,0.1,my,0.10701393927533565,0.5412118931125329,0.02659347638899201
500.0,0.1,ssdpp,0.08016620830831883,0.327930080088889,0.06547243785150492
500.0,0.1,turs,0.09830492058212326,0.2728405005731156,0.31815749790781833
750.0,0.1,my,0.057218661238842894,0.5984305543513758,0.3138971993152455
750.0,0.1,ssdpp,0.0818701565397289,0.3036428285278283,0.0529941179189235
750.0,0.1,turs,0.12457060579330229,0.3068186264870124,0.2837756034507809
1000.0,0.1,my,0.1451922363480158,0.7042365323611066,0.21965689264528532
1000.0,0.1,ssdpp,0.09306815657538706,0.2944983999153514,0.049702137873298635
1000.0,0.1,turs,0.09078799378962113,0.2869646512981606,0.3052457844351836
1250.0,0.1,my,0.2187049223249482,0.7871439116328718,0.14259516649196424
1250.0,0.1,ssdpp,0.09883413882810235,0.28380992084409956,0.045695422563840904
1250.0,0.1,turs,0.11297710991830942,0.31511566084439585,0.30122704819148466
1500.0,0.1,my,0.19816725067260688,0.7679274112573176,0.15496150401811448
1500.0,0.1,ssdpp,0.07620060014613256,0.2714720672936273,0.043886697248403383
1500.0,0.1,turs,0.10842366422886016,0.31214375497923913,0.29356983402913667
,,empty,0.08038124083164672,0.26366860257685154,0.03915536243567369
,,true,0.0,1.0,0.0


==> expres/scaling-runtime.csv <==
logLength,noiseProportion,method,relative lowIqr,midIqr,relative highIqr
250.0,0.1,my,0.01399606466293335,0.2774515151977539,0.20070731639862055
250.0,0.1,ssdpp,0.03575742244720459,0.22279596328735346,0.030834019184112604
250.0,0.1,turs,7.219393372535706,19.704887628555298,9.306263029575348
500.0,0.1,my,0.6123636364936828,1.4558544158935547,0.056182026863098145
500.0,0.1,ssdpp,0.07158756256103521,0.3487910032272339,0.058815121650695745
500.0,0.1,turs,6.434820890426636,24.34949791431427,8.224510550498962
750.0,0.1,my,0.8871307373046875,2.343604326248169,3.112124502658844
750.0,0.1,ssdpp,0.07631778717041021,0.4522593021392822,0.08294761180877686
750.0,0.1,turs,7.82398521900177,30.350451827049255,13.5990030169487
1000.0,0.1,my,2.4585698843002315,4.498073220252991,2.8965156078338614
1000.0,0.1,ssdpp,0.0646092295646668,0.5180435180664062,0.0975576639175415
1000.0,0.1,turs,12.426476180553436,40.73999881744385,17.170090675354004
1250.0,0.1,my,3.0299313068389893,5.745288610458374,3.5498000979423523
1250.0,0.1,ssdpp,0.10195010900497437,0.6200718879699707,0.09715312719345093
1250.0,0.1,turs,11.837018370628353,40.257469058036804,15.430601954460144
1500.0,0.1,my,3.590165078639984,6.867734432220459,4.2514172196388245
1500.0,0.1,ssdpp,0.1370002031326294,0.6979535818099976,0.08693939447402954
1500.0,0.1,turs,9.287317991256714,34.65009105205536,11.050942480564117
,,empty,,,
,,true,,,


==> expres/trafficFinesGeneralizationCategorical.csv <==
dataset,ruleNumber,f1Score,f1ScoreBaseline
training,0,0.4026186579378068,0.6246855993048887
test,0,0.32937181663837,0.6246855993048887
training,1,0.4842883548983364,0.6246855993048887
test,1,0.46815834767642,0.6246855993048887
training,2,0.7168141592920354,0.9916581296648616
test,2,0.7234042553191489,0.9916581296648616
training,3,0.7674144037780402,0.6246855993048887
test,3,0.7517564402810305,0.6246855993048887
test,4,0.6792452830188679,0.7394848386044995
training,4,0.7692307692307693,0.7394848386044995
training,5,0.869996692027787,0.6246855993048887
test,5,0.8725428027901079,0.6246855993048887
training,6,0.8778761061946903,0.6246855993048887
test,6,0.8724137931034482,0.6246855993048887
training,7,0.884333821376281,0.6246855993048887
test,7,0.8879837067209776,0.6246855993048887
training,8,0.8958691910499139,0.6246855993048887
test,8,0.8956633748389867,0.6246855993048887
training,9,0.8972503617945007,0.6246855993048887
test,9,0.9185867895545314,0.6246855993048887
training,10,0.901300688599847,0.6246855993048887
test,10,0.8955696202531647,0.6246855993048887
test,11,0.901308807923594,0.6246855993048887
training,11,0.9044414535666218,0.6246855993048887
training,12,0.908342686120464,0.6246855993048887
test,12,0.8958490566037736,0.6246855993048887
test,13,0.897110998479473,0.6246855993048887
training,13,0.9084287200832466,0.6246855993048887
test,14,0.9146757679180888,0.6246855993048887
training,14,0.9087779690189328,0.6246855993048887
test,15,0.9357798165137614,0.6246855993048887
training,15,0.9323076923076924,0.6246855993048887
training,16,0.9621318373071528,0.6246855993048887
test,16,0.9423868312757202,0.6246855993048887
training,17,1.0,0.4242616614117133
test,17,1.0,0.4242616614117133
test,18,1.0,0.4242616614117133
training,18,1.0,0.4242616614117133
test,19,1.0,0.1112257983797816
training,19,1.0,0.1112257983797816
test,20,1.0,0.4242616614117133
training,20,1.0,0.4242616614117133


==> expres/trafficFinesGeneralizationNumerical.csv <==
dataset,ruleNumber,RMSE,RMSEBaseline
test,0,336.5806908191901,85.33178933966683
training,0,325.7903653411851,85.33178933966683
test,1,311.49418351234954,85.33178933966683
training,1,292.3999830785696,85.33178933966683
test,2,284.6796413458072,35.47428846040567
training,2,281.5574187282221,35.47428846040567
test,3,244.50733466211483,85.33178933966683
training,3,256.8468793614901,85.33178933966683
training,4,190.6068110835169,85.33178933966683
test,4,198.5750420083275,85.33178933966683
test,5,183.91382987073465,85.33178933966683
training,5,182.1520032232994,85.33178933966683
training,6,175.5908034054501,85.33178933966683
test,6,235.8729392120369,85.33178933966683
training,7,169.52335692071068,85.33178933966683
test,7,56.21498910433053,85.33178933966683
training,8,158.66660673044956,40.54301703395571
test,8,156.33467463204602,40.54301703395571
training,9,153.62455951432426,85.33178933966683
test,9,72.55732119299245,85.33178933966683
training,10,139.98010009549895,85.33178933966683
test,10,164.18269836272844,85.33178933966683
training,11,133.13140056010204,85.33178933966683
test,11,106.1198106084412,85.33178933966683
training,12,121.34766929038702,85.33178933966683
test,12,118.76540157434164,85.33178933966683
test,13,92.5159289594822,85.33178933966683
training,13,115.8286160554337,85.33178933966683
test,14,87.61292599272694,35.47428846040567
training,14,103.71746888249764,35.47428846040567
test,15,102.23933292291052,85.33178933966683
training,15,99.3652787228682,85.33178933966683
training,16,81.74077705411916,40.54301703395571
test,16,116.21797351474213,40.54301703395571
training,17,63.45411778681164,85.33178933966683
test,17,67.09438221875551,85.33178933966683
test,18,57.482180401192274,85.33178933966683
training,18,50.63937903771526,85.33178933966683
test,19,44.99802232606721,85.33178933966683
training,19,48.14597752272462,85.33178933966683
test,20,68.22531790841069,85.33178933966683
training,20,44.87886779204412,85.33178933966683
training,21,44.365613850229686,85.33178933966683
test,21,76.45960871405165,85.33178933966683
test,22,45.40795272473947,85.33178933966683
training,22,44.33942283115557,85.33178933966683
test,23,43.09238137878224,85.33178933966683
training,23,43.63423711085112,85.33178933966683
training,24,42.64976827423748,85.33178933966683
test,24,46.37994079909043,85.33178933966683
training,25,35.65767455831271,40.54301703395571
test,25,34.20355084633374,40.54301703395571
training,26,33.96846501777642,85.33178933966683
test,26,48.22895202400041,85.33178933966683
training,27,33.202206515531465,35.47428846040567
test,27,23.158766266028486,35.47428846040567
training,28,32.4669215223813,85.33178933966683
test,28,32.5402632377478,85.33178933966683
test,29,54.90033789922677,85.33178933966683
training,29,30.354681132679797,85.33178933966683
training,30,29.42396429783043,85.33178933966683
test,30,27.98879141419983,85.33178933966683
test,31,26.78406449945772,35.47428846040567
training,31,28.49522986396144,35.47428846040567
test,32,29.95373495794864,85.33178933966683
training,32,28.093950098604097,85.33178933966683
training,33,26.777122521670258,85.33178933966683
test,33,24.609764794808864,85.33178933966683
test,34,21.24019348048221,35.47428846040567
training,34,25.895886150210117,35.47428846040567
test,35,27.69844384562415,35.47428846040567
training,35,24.734101656485592,35.47428846040567
training,36,24.37165762042636,85.33178933966683
test,36,24.14554032192534,85.33178933966683
test,37,24.375858959224388,35.47428846040567
training,37,23.545862750635315,35.47428846040567
test,38,22.517857992522924,35.47428846040567
training,38,22.48295749812723,35.47428846040567
training,39,21.094381445575237,35.47428846040567
test,39,23.07650928872001,35.47428846040567
test,40,54.99601967713544,85.33178933966683
training,40,19.392331509324023,85.33178933966683
test,41,20.17258940516444,35.47428846040567
training,41,18.915472219474573,35.47428846040567
training,42,18.85901858046123,85.33178933966683
test,42,20.239232153958262,85.33178933966683
test,43,15.952217999941167,85.33178933966683
training,43,17.659793309553418,85.33178933966683
test,44,18.21528565123073,85.33178933966683
training,44,16.251881062194045,85.33178933966683
training,45,14.037908874620154,35.47428846040567
test,45,13.7330609935006,35.47428846040567
training,46,12.437003313844192,35.47428846040567
test,46,14.482151594801609,35.47428846040567
test,47,10.430952627985269,85.33178933966683
training,47,12.324358307526918,85.33178933966683
training,48,11.695892147663256,35.47428846040567
test,48,10.372066647344925,35.47428846040567
training,49,11.067971810589327,35.47428846040567
test,49,12.495097077669792,35.47428846040567
training,50,10.772561231675413,35.47428846040567
test,50,9.473622382839183,35.47428846040567
test,51,10.188345753942489,35.47428846040567
training,51,10.326202935889391,35.47428846040567
training,52,10.155077837336009,35.47428846040567
test,52,8.961134171578152,35.47428846040567
training,53,10.084911560170996,35.47428846040567
test,53,10.6312292663777,35.47428846040567
test,54,9.66697805554484,85.33178933966683
training,54,9.5443083139186,85.33178933966683
training,55,7.873489241487594,35.47428846040567
test,55,2.593838853899756,35.47428846040567
test,56,13.174196617697,35.47428846040567
training,56,7.666077875941517,35.47428846040567
test,57,6.452572179553051,85.33178933966683
training,57,6.327123436027564,85.33178933966683
test,58,6.271099804857778,85.33178933966683
training,58,6.126067219627134,85.33178933966683
test,59,5.922925507650662,85.33178933966683
training,59,6.032928427375555,85.33178933966683
test,60,5.582766085667316,85.33178933966683
training,60,6.015836493282606,85.33178933966683
training,61,5.601937474662811,85.33178933966683
test,61,5.644889713202007,85.33178933966683
test,62,5.115661274941666,85.33178933966683
training,62,5.241442381492284,85.33178933966683
training,63,5.177011344076127,85.33178933966683
test,63,6.040581911500369,85.33178933966683
training,64,4.529108136578383,35.47428846040567
test,64,3.233808333817773,35.47428846040567
training,65,3.903577420319409,4.183109281758297
test,65,3.997702784926359,4.183109281758297
training,66,3.741657386773941,0.5767836603406324
test,66,3.614317520534202,0.5767836603406324
training,67,3.737686052854489,0.5767836603406324
test,67,3.801796751088275,0.5767836603406324
test,68,3.6657553859744647,4.183109281758297
training,68,3.424691950127928,4.183109281758297
training,69,3.1999119706201777,35.47428846040567
test,69,11.218474346659915,35.47428846040567
test,70,2.735143992229266,0.5767836603406324
training,70,2.7873339895374523,0.5767836603406324
training,71,2.627195441384313,0.5767836603406324
test,71,2.5351518508013267,0.5767836603406324
test,72,2.5,0.5767836603406324
training,72,2.5,0.5767836603406324
test,73,2.269122510467213,0.5767836603406324
training,73,2.244092952009236,0.5767836603406324
training,74,1.8429449143820895,85.33178933966683
test,74,1.8158483868386903,85.33178933966683
test,75,1.8182606104487813,85.33178933966683
training,75,1.8416999547712032,85.33178933966683
training,76,1.1386081729148845,35.47428846040567
test,76,0.6437904401931123,35.47428846040567
test,77,1.0147718486250517,0.5767836603406324
training,77,1.0,0.5767836603406324
training,78,0.9391485505499116,35.47428846040567
test,78,1.9170289512680811,35.47428846040567
test,79,0.8810069722757908,0.5767836603406324
training,79,0.9225890572524004,0.5767836603406324
training,80,0.7135239376062774,35.47428846040567
test,80,0.322301281945155,35.47428846040567
training,81,0.1137182380384943,0.5767836603406324
test,81,0.129012888078819,0.5767836603406324
training,82,0.0500000000000042,35.47428846040567
test,82,2.556328039097929,35.47428846040567
training,83,7.105427357601002e-15,35.47428846040567
test,83,7.105427357601002e-15,35.47428846040567
training,84,0.0,40.54301703395571
test,84,0.0,40.54301703395571
test,85,0.0,35.47428846040567
training,85,0.0,35.47428846040567
test,86,0.0,35.47428846040567
training,86,0.0,35.47428846040567
training,87,0.0,85.33178933966683
test,87,0.0,85.33178933966683
test,88,5.3309806638844295,35.47428846040567
training,88,0.0,35.47428846040567
test,89,1.3293979106275429,35.47428846040567
training,89,0.0,35.47428846040567
training,90,0.0,35.47428846040567
test,90,0.0,35.47428846040567
test,91,0.0,35.47428846040567
training,91,0.0,35.47428846040567
training,92,0.0,35.47428846040567
test,92,0.0,35.47428846040567
training,93,0.0,0.5767836603406324
test,93,0.0,0.5767836603406324
training,94,0.0,35.47428846040567
test,94,2.728764160962586,35.47428846040567
training,95,0.0,0.5767836603406324
test,95,2.970442628930023,0.5767836603406324

